SimCLS: A Simple Framework for Contrastive Learning of Abstractive Summarization

In this paper, we present a conceptually simple while empirically powerful framework for abstractive summarization, SimCLS, which can bridge the gap between the learning objective and evaluation metrics resulting from the currently dominated sequence-to-sequence learning framework by formulating text generation as a reference-free evaluation problem (i.e., quality estimation) assisted by contrastive learning. Experimental results show that, with minor modification over existing top-scoring systems, SimCLS can improve the performance of existing top-performing models by a large margin. Particularly, 2.51 absolute improvement against BART and 2.50 over PEGASUS w.r.t ROUGE-1 on the CNN/DailyMail dataset, driving the state-of-the-art performance to a new level. We have open-sourced our codes and results: https://github.com/yixinL7/SimCLS. Results of our proposed models have been deployed into ExplainaBoard platform, which allows researchers to understand our systems in a more fine-grained way.

==> baseline.txt <==
Num     ROUGE-1
1       44.39
2       44.39
3       44.39
4       44.39
5       44.39
6       44.39
7       44.39
8       44.39
9       44.39
10      44.39
11      44.39
12      44.39
13      44.39
14      44.39
15      44.39
16      44.39

==> num.txt <==
Num     ROUGE-1 ROUGE-2 ROUGE-L
1       44.70   21.19   41.69
2       45.57   21.85   42.54
3       45.85   22.04   42.81
4       46.07   22.14   43.00
5       46.25   22.22   43.16
6       46.34   22.24   43.25
7       46.39   22.22   43.31
8       46.46   22.23   43.37
9       46.52   22.23   43.43
10      46.55   22.23   43.44
11      46.60   22.24   43.49
12      46.62   22.22   43.51
13      46.63   22.19   43.51
14      46.63   22.17   43.50
15      46.66   22.17   43.53
16      46.67   22.15   43.55

==> plot.txt <==
1 21.256038647342994 23.758099352051836 23.89937106918239
2 21.73913043478261 24.406047516198704 28.511530398322847
3 13.526570048309178 14.254859611231103 14.884696016771489
4 9.178743961352657 10.151187904967603 10.272536687631026
5 5.314009661835748 5.831533477321814 4.40251572327044
6 6.038647342995169 3.8876889848812093 3.563941299790356
7 4.830917874396135 4.103671706263499 3.1446540880503147
8 4.3478260869565215 3.023758099352052 2.7253668763102725
9 5.555555555555555 4.319654427645788 3.3542976939203357
10 8.212560386473431 6.263498920086392 5.2410901467505235
